Spatial-temporal forecasting the sunspot diagram

We attempt to forecast the Sun's sunspot butterfly diagram in both space (i.e. in latitude) and time, instead of the usual one-dimensional time series forecasts prevalent in the scientific literature. We use a prediction method based on the non-linear embedding of data series in high dimensions. We use this method to forecast both in latitude (space) and in time, using a full spatial-temporal series of the sunspot diagram from 1874 to 2015. The analysis of the results shows that it is indeed possible to reconstruct the overall shape and amplitude of the spatial-temporal pattern of sunspots, but that the method in its current form does not have real predictive power. We also apply a metric called structural similarity to compare the forecasted and the observed butterfly cycles, showing that this metric can be a useful addition to the usual root mean square error metric when analysing the efficiency of different prediction methods.

==> a.txt <==
Mutual_Information_function_L-crop.pdf): PDF i
Mutual_Information_function_K-crop.pdf): PDF i
Percentage_False_Nearest_Neighbors_J-crop.pdf)
Percentage_False_Nearest_Neighbors_I-crop.pdf)
Forecast_Sunspot_Area_Amplification-crop.pdf):
Forecast_Sunspot_Area_RunningAverage_Amplifica
StructuralSimilarity_versus_SumSquaresDifferen
StructuralSimilarity_versus_MaximumSunspotArea
Spatiotemporal_Forecasting_Sunspots_LastCycle_
SSIM_versus_cycle_maxima-crop.pdf): PDF inclus

